The thermal-radiative wind in low mass X-ray binary H 1743-322; Radiation hydrodynamic simulations

Blueshifted absorption lines are seen in high inclination black hole binary systems in their disc dominated states, showing these power an equatorial disc wind. While some contribution from magnetic winds remain a possibility, thermal and thermal-radiative winds are expected to be present. We show results from radiation hydrodynamic simulations which show that the additional radiation force from atomic features (bound-free and lines) are important along with electron scattering. Together, these increase the wind velocity at high inclinations, so that they quantitatively match the observations in H 1743-322, unlike purely thermal winds which are too slow. We highlight the role played by shadowing of the outer disc from the (sub grid) inner disc Compton heated layer, and show that the increase in shadow from the higher Compton temperature after the spectral transition to the hard state leads to strong suppression of the wind. Thermal-radiative winds explain all of the spectral features (and their disappearance) in this simplest wind system and magnetic winds play only a minor role. We speculate that thermal-radiative winds can explain all the spectral features seen in the more complex (larger disc size) binaries, GRO J1655-40 and GRS 1915+105, without requiring magnetic winds.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
